A new model for heating of Solar North Polar Coronal Hole

This paper presents a new model of North Polar Coronal Hole (NPCH) to study dissipation/propagation of MHD waves. We investigate the effects of the isotropic viscosity and heat conduction on the propagation characteristics of the MHD waves in NPCH. We first model NPCH by considering the differences in radial as well as in the direction perpendicular to the line of sight (\textit{los}) in temperature, particle number density and non-thermal velocities between plumes and interplume lanes for the specific case of \ion{O}{VI} ions. This model includes parallel and perpendicular (to the magnetic field) heat conduction and viscous dissipation. Next, we derive the dispersion relations for the MHD waves in the case of absence and presence of parallel heat conduction. In the case of absence of parallel heat conduction, we find that MHD wave dissipation strongly depends on the viscosity for modified acoustic and Alfven waves. The energy flux density of acoustic waves varies between $10^{4.7}$ and $10^7 \,erg\,cm^{-2}\,s^{-1}$ while the energy flux density of Alfven waves turned out to be between $ 10^6-10^{8.6} \,erg\,cm^{-2}\,s^{-1}$. But, solutions of the magnetoacustic waves show that the parallel heat conduction introduce anomalous dispersion to the NPCH plasma wherein the group velocity of waves exceeds the speed of light in vacuum. Our results suggests all these waves may provide significant source for the observed preferential accelerating and heating of \ion{O}{VI} ions, in turn coronal plasma heating and an extra accelerating agent for fast solar wind in NPCH.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
